Universally Sloppy Parameter Sensitivities in Systems Biology

Quantitative computational models play an increasingly important role in modern biology. Such models typically involve many free parameters, and assigning their values is often a substantial obstacle to model development. Directly measuring \emph{in vivo} biochemical parameters is difficult, and collectively fitting them to other data often yields large parameter uncertainties. Nevertheless, in earlier work we showed in a growth-factor-signaling model that collective fitting could yield well-constrained predictions, even when it left individual parameters very poorly constrained. We also showed that the model had a `sloppy' spectrum of parameter sensitivities, with eigenvalues roughly evenly distributed over many decades. Here we use a collection of models from the literature to test whether such sloppy spectra are common in systems biology. Strikingly, we find that every model we examine has a sloppy spectrum of sensitivities. We also test several consequences of this sloppiness for building predictive models. In particular, sloppiness suggests that collective fits to even large amounts of ideal time-series data will often leave many parameters poorly constrained. Tests over our model collection are consistent with this suggestion. This difficulty with collective fits may seem to argue for direct parameter measurements, but sloppiness also implies that such measurements must be formidably precise and complete to usefully constrain many model predictions. We confirm this implication in our signaling model. Our results suggest that sloppy sensitivity spectra are universal in systems biology models. The prevalence of sloppiness highlights the power of collective fits and suggests that modelers should focus on predictions rather than on parameters.

==> Dataset1/Brodersen_1987/Albumin.ens.dat <==
# 6 parameters, 30 sets
16041
15257
23274
10584
11907
15253
18224
14813
13891
21783
21736
15320
20487
17060
27812
25027
21107
9235
19995
11981
23509
18879
25538
17945
13342
15250
27457
19124
15551
19949
#
#
13607
16472
9025
38384
24672
19309
15859
20346
27584
14436
13711
18689
8472
17274
8099
6468
13859
45126
11739
32733
6665
14212
5792
16135
25341
25142
7231
11768
15765
13617
#
#
2420
2686
5580
51
2507
1706
487
2632
294
855
936
2592
6789
581
3888
6973
1066
46
4443
75
9065
2973
9260
3611
1340
137
4778
4218
3794
3282
#
#
2603
2429
1090
94050
1660
1612
12681
818
16554
7297
7366
1340
971
11292
1818
985
7249
105357
1546
64067
47
1961
327
490
2542
45129
1581
1312
560
1510
#
#
7.34
0.70
3.74
184
332
1075
79
1723
234
48
10
358
378
33
118
149
1.5
88
31
84
16995
136
2087
2236
570
137
31
18
2022
316
#
#
17700
282418
74947
230
343
2.4
648
2.5
53
1541
11788
401
413
1723
1151
1317
80307
773
6960
806
0.000012
685
50
0.69
43
291
4018
8824
1.3
195


==> Dataset1/Brodersen_1987/Hemoglobin.ens.dat <==
# 4 parameters, 30 sets
0.0152
0.0178
0.0168
0.0177
0.0150
0.0176
0.0156
0.0145
0.0168
0.0177
0.0179
0.0176
0.0152
0.0152
0.0154
0.0177
0.0146
0.0177
0.0171
0.0177
0.0169
0.0151
0.0153
0.0145
0.0176
0.0151
0.0162
0.0153
0.0178
0.0150
#
#
0.0667
0.0437
0.0472
0.0447
0.0675
0.0478
0.0579
0.0672
0.0474
0.0444
0.0440
0.0447
0.0666
0.0664
0.0654
0.0466
0.0694
0.0442
0.0467
0.0454
0.0520
0.0673
0.0656
0.0672
0.0445
0.0669
0.0566
0.0577
0.0433
0.0676
#
#
0.0000939
0.00858
0.00775
0.00807
0.000108
0.00443
0.00505
0.00219
0.00759
0.00827
0.00746
0.00840
0.000175
0.0000701
0.000141
0.00521
0.00126
0.00853
0.00825
0.00774
0.00263
0.000287
0.0000421
0.00215
0.00850
0.0000490
0.00265
0.00542
0.00843
0.000303
#
#
17.8
0.246
0.265
0.257
0.448
0.361
0.773
0.269
0.252
0.281
0.247
9.53
15.3
23.9
11.9
0.387
1.30
0.246
0.247
0.265
0.725
5.79
39.9
0.783
0.246
34.0
0.698
0.340
0.253
5.49

